A convolution quadrature method for Maxwell's equations in dispersive media

We study the systematic numerical approximation of Maxwell's equations in dispersive media. Two discretization strategies are considered, one based on a traditional leapfrog time integration method and the other based on convolution quadrature. The two schemes are proven to be equivalent and to preserve the underlying energy-dissipation structure of the problem. The second approach, however, is independent of the number of internal states and allows to handle rather general dispersive materials. Using ideas of fast-and-oblivious convolution quadrature, the method can be implemented efficiently.

==> conv_4.txt <==
x,y1,y100,y200,y300,y400,y500,y600,y700,y800,y900,y1000
0.005,9.97107398239989,1.32721277963926,0.0027529440061713,4.90201723024419e-08,1.42589664795365e-07,0.00159631913780556,0.469431557735351,3.52322415931701,0.894346007626725,0.267096165825716,0.16709007145142
0.015,9.77378865465343,1.40802064103887,0.00366040643568616,9.34464438207422e-08,3.0620012792788e-07,0.00267451951703932,0.611283100363673,3.52781041210499,0.772408179420307,0.256207578399464,0.162638105803918
0.025,9.39085114259029,1.56693321817116,0.00568820950155781,2.17200419693959e-07,6.46820169594102e-07,0.0044051441235119,0.781704181165417,3.46803809377291,0.672646830675183,0.246234573747574,0.158379359657973
0.035,8.84439197001983,1.79843753811272,0.00928864134346042,5.1320328003051e-07,1.34388452661591e-06,0.00713219821330027,0.981578876685134,3.34812828077352,0.591936085994295,0.237049647138013,0.154299380833152
0.0449999999999999,8.16492174095847,2.09404785755722,0.0152053079322752,1.19097401946054e-06,2.7459890908431e-06,0.0113499975751076,1.21016498903517,3.17570161116381,0.527060150424557,0.228550872721339,0.1503852360428
0.0549999999999999,7.38851400357457,2.44217657557987,0.0245475306033817,2.70021655300313e-06,5.51777954034552e-06,0.0177515752162807,1.46472492922189,2.96104177726618,0.474983207375092,0.220654418167773,0.146625372075904
0.0649999999999999,6.55364958779149,2.82814925772003,0.0388815745445395,5.97701444115738e-06,1.0902611320299e-05,0.0272838730068183,1.7402731484806,2.71612577530304,0.433016291626729,0.213289762553039,0.143009499624093
0.075,5.69810422604687,3.23446929039141,0.0603289980627759,1.29172781850278e-05,2.11820040969267e-05,0.0412061405328115,2.02950178552686,2.45354765281647,0.39889510213955,0.206396719601779,0.139528472844897
0.085,4.85622314118069,3.64140741157935,0.091657194869583,2.72593514650817e-05,4.04615111363373e-05,0.061145298211015,2.32293492491287,2.18547100082643,0.370790268107731,0.19992358049983,0.13617415430932
0.095,4.05684086452551,4.02793993325172,0.13634139323803,5.61798159948134e-05,7.5984278133347e-05,0.0891389405098612,2.60933935174772,1.9227319779296,0.34727328906511,0.193825875835215,0.132939269266214
0.105,3.32199079634922,4.37299578015894,0.198572073078816,0.000113090891269307,0.000140274932455826,0.127653556083643,2.87638758380036,1.67418286591787,0.327258845426847,0.188065423866215,0.129817261842004
0.115,2.66642895421262,4.65690847196794,0.283178539544936,0.000222391708299209,0.000254553368797902,0.179563054253011,3.11153129735881,1.44632309072095,0.30993934617886,0.182609479311588,0.126802167268945
0.125,2.09789029622849,4.86291765559276,0.395440111451181,0.000427280563207741,0.000454033012717938,0.248071643217364,3.30300606356705,1.24321901916686,0.29472216331141,0.177429912701724,0.123888510270805
0.135,1.61791881991654,4.97853677462328,0.540762830866421,0.000802176666813418,0.000795926291176657,0.336566439884787,3.44085861143955,1.06667403130619,0.281175200750592,0.172502426750905,0.121071232918898
0.145,1.22307166913284,4.99660579289093,0.724212979264054,0.00147179351152512,0.00137120343718394,0.44838976362467,3.51787225327161,0.916582621108794,0.268982866346895,0.167805850986421,0.118345648359327
0.155,0.906292418913117,4.91588160318438,0.949919047340585,0.00263936995502536,0.00232135255987081,0.586529409918501,3.53026928777888,0.791389633095534,0.257912262406572,0.16332155602228,0.115707412405111
0.165,0.658273065943849,4.74107864162068,1.22037957132241,0.00462685326090839,0.00386150703908604,0.753237242987191,3.47809248051071,0.688577814787579,0.247788266809108,0.159033007733194,0.113152503488813
0.175,0.468667848838355,4.48234780794748,1.53574199632806,0.00792972024472281,0.00631124882384747,0.949601269009181,3.36520848368367,0.605120467399316,0.238475794537186,0.154925453505176,0.11067720309728
0.185,0.32707369395867,4.15425947578691,1.89314240922217,0.0132883308666235,0.0101340429551336,1.17511206130009,3.19892791835807,0.537856290721388,0.229867572599701,0.15098571043266,0.108278072127586
0.195,0.223741988384243,3.77442235923,2.28621165778902,0.021775913732067,0.0159854728784413,1.42727822631166,2.98929081650665,0.483765439717325,0.221875984157054,0.147202015028499,0.105951922276209
0.205,0.150027488959968,3.36191314931432,2.70485440300618,0.0349002062615726,0.0247690983709098,1.70135420738918,2.74811247807639,0.440145102989178,0.214427799059955,0.143563896773401,0.10369578458638
0.215,0.0986088074400269,2.93570588398592,3.13539015989353,0.054711287118709,0.0376967653529454,1.99024387569213,2.48791518228847,0.404696910456087,0.207460851588241,0.140062050003896,0.101506878581198
0.225,0.0635304809833094,2.5132745867843,3.56110861985057,0.0839024093919803,0.0563475791102231,2.28463267118723,2.2208804744191,0.375546262856954,0.200921942220586,0.136688194096473,0.0993825854188581
0.235,0.0401208573713324,2.1095029427642,3.96323876174625,0.125884263631981,0.0827166936949604,2.57337882086276,1.95794412220235,0.351215806992466,0.194765434657993,0.133434925618684,0.0973204271569374
0.245,0.0248359026550339,1.7359797955504,4.32226972241183,0.184807182277406,0.119241973029902,2.84416194429662,1.70812486700687,0.330573248309361,0.18895219543214,0.130295573994384,0.0953180525555152
0.255,0.0150699369058581,1.4006998943939,4.61950141536841,0.2655019536964,0.16879409239332,3.08434919028533,1.4781357447045,0.31276931212355,0.183448675443163,0.12726407377412,0.0933732282975095
0.265,0.0089632337504648,1.10813580593845,4.83865588966983,0.373310077902065,0.234614640434739,3.2820010326682,1.27228163901757,0.297176577958557,0.178226051605742,0.124334862794923,0.0914838335502726
0.275,0.005225644709407,0.859606894423802,4.96735651347519,0.513780353372171,0.320188230521832,3.42690815607413,1.09260713450811,0.283335290366501,0.173259424530396,0.121502809027591,0.0896478557117495
0.285,0.00298632431420685,0.653848792014691,4.99828762346841,0.692221944903777,0.429039430982399,3.51153426462839,0.939230853347318,0.270908710812647,0.168527104488209,0.118763162616643,0.0878633855863315
0.295,0.00167284640197624,0.487682071706738,4.92988322025426,0.913124673824004,0.564454011496945,3.53174194013647,0.810789333063144,0.259648261137172,0.164010020336301,0.116111525270374,0.0861286111955458
0.305,0.000918538237761753,0.356689026822544,4.76645453391815,1.17948361767768,0.729136435633532,3.48720131738621,0.704914825157668,0.24936745097817,0.159691267330839,0.113543828038258,0.0844418102074503
0.315,0.000494379627820885,0.255827741243423,4.51774261138032,1.49209368033275,0.924830614723811,3.38142176483986,0.618684114718709,0.239923074398467,0.155555784575133,0.111056309899896,0.0828013416934678
0.325,0.000260823141972325,0.179937572302774,4.19796020456962,1.84890532272879,1.1519464939721,3.22139858505977,0.548994924899848,0.231202099296299,0.151590132318971,0.108645492858946,0.0812056381169422
0.335,0.000134881997444419,0.124114860664291,3.82445363298347,2.2445488611516,1.40924789942371,3.01692096864383,0.492847727209332,0.223112823617269,0.147782330302917,0.106308152696448,0.0796531983948959
0.345,6.83729390323031e-05,0.0839585178306684,3.41615901568812,2.67013563734285,1.69366350168667,2.77963427381405,0.44752969436601,0.215579095000446,0.14412172121935,0.104041287324673,0.0781425825028741
0.355,3.39732415985356e-05,0.0557001173659189,2.99204214094675,3.11342574040002,2.00027918911712,2.52198076195955,0.410711473390133,0.208536619984497,0.140598834959037,0.101842086019277,0.0766724076497194
0.365,1.65467343339215e-05,0.0362417462243778,2.56969685834905,3.5594128862255,2.32255416942532,2.25615303051463,0.380475464192966,0.201930605662112,0.137205244067238,0.0997079026690136,0.075241345705853
0.375,7.89969382636514e-06,0.0231278383402576,2.16423825623709,3.99132085869312,2.65277444926227,1.99318269903639,0.355296827994114,0.195714177720809,0.133933413582524,0.0976362350359687,0.0738481213293892
0.385,3.69684274554601e-06,0.0144758857446277,1.78757296537257,4.39194025754595,2.98271856845535,1.74225693622468,0.333996893935296,0.189847201472796,0.130776555993023,0.0956247103416736,0.0724915102769689
0.395,1.6957996609713e-06,0.00888690835756579,1.44807036647442,4.74517022978662,3.30446726225398,1.51031405148161,0.315684689629425,0.184295289468992,0.12772850332757,0.0936710761067674,0.071170337477926
0.405,7.62502127145769e-07,0.00535134754494367,1.15060534326629,5.03757985434884,3.61124927687441,1.30192514619376,0.299697560538841,0.179028900720039,0.124783604900709,0.0917731942440956,0.0698834747324439
0.415,3.36070680754001e-07,0.00316078344532133,0.896903116022385,5.25977921008981,3.8981891830159,1.11942991704654,0.285547404557032,0.174022516278763,0.121936653084714,0.089929036337603,0.0686298380557851
0.425,1.45192220586177e-07,0.00183130592794783,0.686093672184623,5.40739840705717,4.16281812292727,0.963267244965786,0.272875558409324,0.1692539140722,0.119182833586961,0.0881366784565947,0.0674083848927103
0.435,6.1486437728803e-08,0.00104085470163972,0.515377735307972,5.48151572981554,4.40523021470773,0.832428173831861,0.261417008413416,0.164703570666582,0.116517692693037,0.0863942947266948,0.0662181114279224
0.445,2.55234096854226e-08,0.000580448249638774,0.380715350877397,5.48844861293617,4.62781594755965,0.72495991883047,0.250973236907183,0.160354201655373,0.113937112878324,0.0847001496647456,0.0650580502201361
0.455,1.03853595763413e-08,0.000317815212725208,0.277467324549519,5.43891246045674,4.83457337833745,0.638461510278362,0.241392393894764,0.156190429702028,0.11143728959848,0.083052589930101,0.0639272682514607
0.465,4.14217065673985e-09,0.000171305050341475,0.200943543428799,5.34664721209308,5.0300766681358,0.570529777318358,0.232555325062391,0.152198550801184,0.109014705135573,0.0814500363555802,0.0628248653995767
0.475,1.6194150102257e-09,9.18467682907832e-05,0.146835691494482,5.22669366261821,5.21825413772302,0.519133441451044,0.224366074748172,0.148366361317133,0.10666609868995,0.0798909770467124,0.0617499732239337
0.485,6.20600580853493e-10,5.09331749778365e-05,0.11153129067776,5.09355637956864,5.40117867063182,0.482908735646296,0.216745680035428,0.144683011465042,0.104388434529329,0.0783739619792984,0.0607017539313302
0.495,2.35460383119541e-10,3.29743462729091e-05,0.0923191780311632,4.9595078671698,5.57808919134724,0.461379364264521,0.209628314499,0.141138862009165,0.102178871253372,0.0768975991256489,0.0596793993755797
0.505,8.43746024223953e-11,3.62438758338667e-06,0.0189144339110801,2.19589552335138,6.69030707865698,1.15489331649831,0.410022918914622,0.250731623318396,0.179394490384454,0.137486190807799,0.109442303783033
0.515,3.04306478204933e-11,3.6991432485178e-07,0.00346193006161367,0.808578326806021,5.90019624718634,2.10247314613411,0.65621653790673,0.372305695220966,0.258798754299917,0.197759178697098,0.158407047110731
0.525,1.07578836133896e-11,3.52554455744091e-08,0.000573105391297832,0.254549490714593,4.05773619701286,3.10941288661392,0.948960748446953,0.508211826648217,0.341247539159596,0.257724642454193,0.206303194485706
0.535,3.7278523402309e-12,3.16391992616615e-09,8.66623381552544e-05,0.0699512831764799,2.26510074531972,3.72829537915694,1.28198335133165,0.658935416049637,0.427515648664666,0.317494784778737,0.252934503658706
0.545,1.2662131250096e-12,2.78408005068842e-10,1.20671899635829e-05,0.017052742117225,1.05773502542064,3.61463345416459,1.64662152066268,0.821755010410895,0.517871441499689,0.377214568570719,0.298172215301784
0.555,4.21571460483434e-13,2.88535150715262e-11,1.55764949662224e-06,0.00373532296259946,0.422993586217218,2.86517944243323,2.00470906888907,0.990192580926674,0.611702257929829,0.436922098152624,0.341929060312441
0.565,1.3757892446753e-13,5.0096343746996e-12,1.87448272245978e-07,0.000742855744552287,0.147576785765552,1.89032821078206,2.24149744120342,1.15235765345063,0.707034525412365,0.496412804773825,0.384113395176142
0.575,4.40097568014432e-14,1.41217760662953e-12,2.11365682977671e-08,0.000135282265437069,0.0455943830285313,1.0577876834412,2.21792320955364,1.29508114459483,0.800112441893616,0.555023232787167,0.424560934283277
0.585,1.37994702324742e-14,4.65691479276737e-13,2.24611445912257e-09,2.27221988369115e-05,0.012627116889274,0.510783941931865,1.90075860964779,1.40580559599311,0.885634520958097,0.611495735346196,0.462930850760692
0.595,4.24123447052867e-15,1.55933936893798e-13,2.27667333161254e-10,3.54139286447619e-06,0.00316646900546063,0.216062637760507,1.40397640138558,1.45900616096882,0.956258911128601,0.663852595645995,0.498589582421115
0.605,1.27772858702624e-15,5.14863694959861e-14,2.29036649857404e-11,5.14849233663526e-07,0.000725094948438632,0.0810952626145263,0.898220422237331,1.41429313790696,1.00362552506115,0.709288684068931,0.530438874418798
0.615,3.773127138532e-16,1.66864043797719e-14,2.59832543388633e-12,7.01366273873314e-08,0.000152712912532341,0.0273034133168166,0.502268989488071,1.24838085776241,1.02140426434325,0.744438106583176,0.556749773399752
0.625,1.09214626559084e-16,5.30501104649929e-15,4.22118852449284e-13,8.98986900217569e-09,2.97635918999465e-05,0.00832289199631594,0.247986550087543,0.986456163722697,1.00416285112197,0.765454326683076,0.575021931870252
0.635,3.09868014118056e-17,1.65437198151687e-15,1.04778189046909e-13,1.08873646651849e-09,5.3967379981835e-06,0.00231535886363318,0.109177913987417,0.692989862109688,0.943865434822405,0.768111103079561,0.581908094461854
0.645,8.61765912700841e-18,5.06060267736304e-16,3.21065138376963e-14,1.25319093910895e-10,9.14592570111544e-07,0.000591866401038408,0.043248877880879,0.432940621481075,0.834196129522287,0.748835900296335,0.573491519720254
0.655,2.34919211757206e-18,1.51843191816122e-16,1.03425527404759e-14,1.38926602488297e-11,1.45461210841957e-07,0.000139853224786225,0.015540001874209,0.241566378944093,0.681320709699427,0.705262465877341,0.545931119176784
0.665,6.27717826083443e-19,4.46899820060872e-17,3.32264049990272e-15,1.54153141767408e-12,2.17905644987301e-08,3.07058879171895e-05,0.0051010797365859,0.121099253368361,0.50746867351065,0.635043756313258,0.496333569138745
0.675,1.6440958628761e-19,1.28996101179662e-17,1.05083588602074e-15,1.90241876820409e-13,3.08482698053592e-09,6.29294004317963e-06,0.00153926786770453,0.0548710551552078,0.341335021141833,0.535398398473682,0.423899386138518
0.685,4.2209149672714e-20,3.64338269165109e-18,3.25246858416211e-16,3.12177894148194e-14,4.1400250924085e-10,1.20834388347251e-06,0.000428814806900807,0.0225062113569091,0.203876635919936,0.405730678670468,0.33077018753761
0.695,1.06219171014206e-20,9.75282958960908e-19,9.47945818551907e-17,7.0049615746271e-15,5.25727133343646e-11,2.15642165169937e-07,0.000108201608934675,0.00802758528262221,0.100498373378126,0.251134079099754,0.221573318761138
0.705,2.58824448737387e-21,1.27225294194806e-19,1.3308662299433e-17,9.50456345306904e-16,3.7987501671344e-12,1.98824425275001e-08,1.29369344380746e-05,0.00127772068214729,0.0223638163937126,0.0829662070163757,0.101981410487983
0.715,6.57598319920656e-22,9.00835643545175e-20,9.73958558562767e-18,6.96629271795235e-16,1.93492478547341e-12,1.172181862942e-08,8.74490642060024e-06,0.000979784048554465,0.0192774890809394,0.0790387552819239,0.102562546010551
0.725,1.56038350589525e-22,6.36685491629288e-20,7.11206097714504e-18,5.15722437632536e-16,9.77862696551209e-13,6.84319370360381e-09,5.85764187487641e-06,0.000744926123053292,0.016486461518288,0.0748483652007055,0.102943193789671
0.735,3.62935860708575e-23,4.48934954243944e-20,5.18197182789505e-18,3.83757535875327e-16,4.91146815175888e-13,3.95588815104118e-09,3.88793380818303e-06,0.000561526816461123,0.0139878178510401,0.0704418112702341,0.103096493076728
0.745,8.27478063241056e-24,3.14705412726441e-20,3.76732698349132e-18,2.8615973729981e-16,2.45830259519992e-13,2.26429910623764e-09,2.55698255721003e-06,0.000419651218512914,0.0117731671653444,0.0658710493235899,0.102994246055151
0.755,1.84931707006546e-24,2.22948709296752e-20,2.73272976677069e-18,2.13444195473725e-16,1.23136834724227e-13,1.28325309016872e-09,1.66622603035611e-06,0.000310923485752416,0.00982957452731861,0.0611915690570887,0.102607797922951
0.765,4.05130329610775e-25,1.53826096892345e-20,1.97791249401312e-18,1.59084053559145e-16,6.21232216915482e-14,7.20053851086526e-10,1.07577546972382e-06,0.000228376846993913,0.00814053843413771,0.0564606024219076,0.101909106704259
0.775,8.69975129617974e-26,1.07766736638946e-20,1.42820488745333e-18,1.18406263702469e-16,3.1857763543561e-14,4.00017689732661e-10,6.88137464966371e-07,0.000166291723260462,0.0066869635076978,0.0517352854542559,0.100871951191545
0.785,1.83125082420554e-26,7.83549707674425e-21,1.02912509098027e-18,8.79793398887424e-17,1.68057248788551e-14,2.20011602042268e-10,4.36092722491682e-07,0.000120031643641993,0.00544808494022411,0.0470708707385335,0.0994732072634092
0.795,3.77848726068787e-27,5.11892489815881e-21,7.39701086079851e-19,6.52474658177234e-17,9.24240773257915e-15,1.19800810276251e-10,2.73789467822099e-07,8.58843396060545e-05,0.00440231041156153,0.0425190804471614,0.0976941094420221
0.805,7.64218322301424e-28,3.15117802528019e-21,5.30504018109274e-19,4.82919962992991e-17,5.36087777962207e-15,6.45840493584666e-11,1.70283697276457e-07,6.09132619244046e-05,0.00352795505719415,0.0381266767266628,0.0955214075963803
0.815,1.51511817406224e-28,2.43339923998023e-21,3.79718340467324e-19,3.56689792093756e-17,3.2984653360614e-15,3.44713509126419e-11,1.04913653222288e-07,4.28228825940293e-05,0.00280385478573888,0.0339343084941803,0.0929483292420136
0.825,2.9444580765833e-29,2.16451708542844e-21,2.70882431534837e-19,2.62900738822279e-17,2.14772001509694e-15,1.82177666471191e-11,6.40291507468418e-08,2.98395717823873e-05,0.00220985218073752,0.0299756731461285,0.0899752663115445
0.835,5.6091141558789e-30,1.6664349876703e-21,1.930344008224e-19,1.9335980568716e-17,1.4663526408936e-15,9.5346378278498e-12,3.87074443519541e-08,2.06085937790629e-05,0.00172715690306585,0.0262770100403414,0.0866101211889003
0.845,1.04740212837721e-30,1.01783419598572e-21,1.37242176713826e-19,1.41909122897173e-17,1.03706504903649e-15,4.94316873809711e-12,2.31775000735778e-08,1.41068354228503e-05,0.00133858864698003,0.0228569216079675,0.0828682690900409
0.855,1.91718106807465e-31,4.99931774504385e-22,9.70384811739763e-20,1.03920362101947e-17,7.51033036938844e-16,2.53981024871501e-12,1.37460671231522e-08,9.57023552148822e-06,0.00102871517526441,0.0197264990806482,0.0787721207767811
0.865,3.4398820999991e-32,2.04047227244893e-22,6.87432838901241e-20,7.59346794580293e-18,5.51868401006417e-16,1.29427321715957e-12,8.0744833036559e-09,6.43448291886383e-06,0.000783900795007726,0.0168897142561573,0.0743502988841799
0.875,6.0499944008666e-33,7.14804744124713e-23,4.8690210501438e-20,5.53606610058038e-18,4.08833376228173e-16,6.549722162502e-13,4.69743044969972e-09,4.2873476092098e-06,0.000592281978518057,0.014344027253427,0.0696364703534327
0.885,1.04303197690929e-33,2.21224556639765e-23,3.40091439642638e-20,4.02659006006128e-18,3.04057053278045e-16,3.29808651261802e-13,2.70645404014593e-09,2.83095718650962e-06,0.000443686906871896,0.0120811531941507,0.0646679041068988
0.895,1.76267302293497e-34,6.20483760800836e-24,2.37655250608051e-20,2.92192221902551e-18,2.26403642506634e-16,1.6577124909206e-13,1.54426394966516e-09,1.85238704748434e-06,0.000329514784229086,0.0100879281693992,0.0594838449164459
0.905,2.91996488832779e-35,1.61246890760795e-24,1.69867727799898e-20,2.11484696063075e-18,1.68479493203296e-16,8.35686278383794e-14,8.72588463334147e-10,1.20105997350717e-06,0.000242589120041962,0.00834721634643967,0.0541238095616527
0.915,4.74149713482737e-36,3.95518573728959e-25,1.20317859737092e-20,1.52627498689185e-18,1.25123619965773e-16,4.25472812819929e-14,4.88259679183776e-10,7.71618605123489e-07,0.000176997071760207,0.00683880502785887,0.048625918590793
0.925,7.54719560186637e-37,9.29149919299104e-26,8.06736514425927e-21,1.09788166689635e-18,9.26044151717278e-17,2.20794677712209e-14,2.7053812380996e-10,4.91119413368828e-07,0.000127924619432088,0.00554024211319603,0.0430253756982783
0.935,1.17757406059492e-37,2.11259376611517e-26,5.27507776879513e-21,7.85444440717787e-19,6.8158778382618e-17,1.18020824713634e-14,1.48424732397931e-10,3.09582029338044e-07,9.14949997603712e-05,0.00442757988290766,0.037353197031842
0.945,1.80104112995211e-38,4.68103075098504e-27,3.71739915841962e-21,5.56968361050262e-19,4.97109850306515e-17,6.55595799874941e-15,8.06064294822012e-11,1.93101773077419e-07,6.4615606906161e-05,0.00347599948877719,0.0316352754217173
0.955,2.70017600614881e-39,1.01488223924622e-27,2.90149731934851e-21,3.8963611476563e-19,3.56837876502412e-17,3.79193880466578e-15,4.32907148195493e-11,1.18889036434997e-07,4.48365695283074e-05,0.00266030123667073,0.0258918409394979
0.965,3.96820252841596e-40,2.15755600504448e-28,2.26812978635398e-21,2.65577023184571e-19,2.48617804283512e-17,2.25619850920441e-15,2.29063943628726e-11,7.17334215536588e-08,3.02224943571609e-05,0.00195525605480529,0.0201373511496445
0.975,5.71648634992164e-41,4.50101494443447e-29,1.59300201052716e-21,1.70950750305513e-19,1.62933152623815e-17,1.33103887607289e-15,1.17675968680212e-11,4.15023055370535e-08,1.92374468155396e-05,0.00133582296946228,0.0143808140054607
0.985,8.07232006895557e-42,9.15519611314752e-30,9.13670222442523e-22,9.54759355700898e-20,9.21343411278403e-18,7.07353765949478e-16,5.51595952454777e-12,2.13734991607448e-08,1.06421130325183e-05,0.000777245626038694,0.00862651578204024
0.995,1.09443813831398e-42,1.48993260119685e-30,2.92847359724806e-22,3.07034424162307e-20,2.97972940979984e-18,2.22377348165746e-16,1.60793771732067e-12,6.57150330463721e-09,3.40123184941958e-06,0.000255047695935154,0.00287509791173383


==> leapfrog_4.txt <==
x,y1,y100,y200,y300,y400,y500,y600,y700,y800,y900,y1000
0.005,9.97107398239989,1.32721277963926,0.00275294400617315,4.90201717931407e-08,1.42589061166682e-07,0.00159630908506472,0.469426646625207,3.52315161886457,0.894309303371048,0.26709593913154,0.167096761185396
0.015,9.77378865465343,1.40802064103887,0.00366040643568637,9.34464405728234e-08,3.06198800811251e-07,0.00267450214932887,0.611276436968152,3.52773360223448,0.772376527205029,0.256208211954872,0.162645020141163
0.025,9.39085114259029,1.56693321817116,0.00568820950155835,2.17200417133758e-07,6.46817301795194e-07,0.00440511460663533,0.781695294126472,3.46795816955737,0.672619777090877,0.246235979638504,0.158386477761789
0.035,8.84439197001983,1.79843753811272,0.0092886413434651,5.1320328202253e-07,1.34387841550124e-06,0.00713214886907238,0.981567226633835,3.34804654242821,0.591913157769054,0.237051749720038,0.154306683152196
0.0449999999999999,8.16492174095847,2.09404785755722,0.0152053079322757,1.19097402064133e-06,2.74597629376833e-06,0.0113499164400101,1.21014997931741,3.17561943503444,0.527040881371423,0.228553606244412,0.150392704191085
0.0549999999999999,7.38851400357457,2.44217657557987,0.0245475306033796,2.7002165535485e-06,5.51775315916462e-06,0.0177514440097054,1.46470592469087,2.96096054037968,0.474967157232994,0.22065772481672,0.146632988761648
0.0649999999999999,6.55364958779149,2.82814925772003,0.0388815745445394,5.97701444147676e-06,1.09025578009284e-05,0.0272836643442236,1.74024950292468,2.71604678066135,0.433003057482373,0.213293590911202,0.143017248608261
0.075,5.69810422604687,3.23446929039141,0.0603289980627775,1.29172781803359e-05,2.11818973122571e-05,0.0412058142130652,2.0294728774113,2.45347206254539,0.398884323794737,0.206401023506657,0.139536338909271
0.085,4.85622314118069,3.64140741157935,0.0916571948695827,2.72593514643416e-05,4.0461301535845e-05,0.0611447964242373,2.32290020000683,2.18539978325425,0.37078162902706,0.19992831822357,0.136182123218615
0.095,4.05684086452551,4.02793993325173,0.136341393238032,5.61798159897708e-05,7.5983873457685e-05,0.089138181863426,2.60929837000326,1.92266587282499,0.347266514473957,0.19383100950106,0.132947327716697
0.105,3.32199079634922,4.37299578015894,0.198572073078813,0.000113090891259157,0.000140274163943935,0.127652428441972,2.87634006671779,1.67412236976892,0.327253698845169,0.188070919009926,0.129825397396684
0.115,2.66642895421262,4.65690847196794,0.283178539544939,0.000222391708267061,0.000254551933380177,0.179561406540545,3.11147717121545,1.44626846147337,0.309935625301033,0.182615304513227,0.12681036828571
0.125,2.09789029622849,4.86291765559276,0.395440111451185,0.000427280563134937,0.000454030375964419,0.248069276548382,3.30294549350239,1.24317029765133,0.294719695782104,0.177436039241121,0.123896765831993
0.135,1.61791881991654,4.97853677462328,0.540762830866417,0.000802176666639484,0.000795921527982227,0.336563098652196,3.4407920216383,1.06663107499381,0.281173840109666,0.17250882826921,0.121079532770299
0.145,1.22307166913284,4.99660579289093,0.724212979264051,0.00147179351112349,0.00137119497585992,0.448385127484164,3.5178003294397,0.91654514503035,0.268982488246295,0.167812503160232,0.118353982862924
0.155,0.906292418913117,4.91588160318438,0.949919047340587,0.00263936995412694,0.00232133778026152,0.586523087908504,3.53019295972677,0.791357252778547,0.257912761127732,0.163328436268814,0.115715772505984
0.165,0.658273065943849,4.74107864162068,1.2203795713224,0.00462685325891652,0.00386148165596672,0.753228771276513,3.47801288477773,0.688550086788537,0.24778955209752,0.159040094965671,0.113160880693074
0.175,0.468667848838355,4.48234780794747,1.53574199632806,0.0079297202404075,0.00631120596329039,0.949590113898051,3.36512690847877,0.605096924210362,0.238477788785369,0.154932727949642,0.110685589455568
0.185,0.32707369395867,4.1542594757869,1.89314240922218,0.0132883308574143,0.0101339718052567,1.17509762904515,3.1988457353079,0.537836468233551,0.229870208419836,0.150993153504912,0.108286460219147
0.195,0.223741988384243,3.77442235923,2.28621165778902,0.0217759137127347,0.0159853567691798,1.42725988103918,2.9892094054323,0.483748896758855,0.221879202376038,0.147209609259123,0.105960305189439
0.205,0.150027488959968,3.36191314931432,2.70485440300618,0.0349002062216867,0.0247689121156489,1.70133129776432,2.74803315196604,0.44013143352411,0.214431547142065,0.143571625761899,0.103704155894409
0.215,0.0986088074400269,2.93570588398592,3.13539015989354,0.0547112870378043,0.0376964716746784,1.99021577012798,2.48783911961697,0.404685749714293,0.207465082451955,0.140069898382735,0.101515232313126
0.225,0.0635304809833094,2.5132745867843,3.56110861985057,0.0839024092306475,0.0563471239867823,2.28459880026314,2.22080866497446,0.375537288957554,0.200926613382175,0.136696147490027,0.09939091602896
0.235,0.0401208573713324,2.10950294276419,3.96323876174625,0.12588426331574,0.0827160005034414,2.57333872439416,1.95787733077036,0.351208739584723,0.194770507613492,0.133442970589804,0.097328729494498
0.245,0.0248359026550339,1.7359797955504,4.32226972241182,0.184807181668051,0.119240935462052,2.8441153193303,1.7080636169406,0.330567845498396,0.188957635188579,0.130303697978771,0.0953263218378251
0.255,0.0150699369058581,1.4006998943939,4.61950141536839,0.265501952542256,0.168792566262771,3.08429593539029,1.47808032094928,0.312765366597323,0.183454450125901,0.12727226500849,0.0933814600871029
0.265,0.0089632337504648,1.10813580593845,4.83865588966978,0.373310075753489,0.234612434708277,3.28194128345843,1.27223210796661,0.2971739128896,0.178232132095707,0.124343110247065,0.0914920237366074
0.275,0.005225644709407,0.859606894423802,4.96735651347508,0.513780349440913,0.320185098176868,3.42684230710095,1.09256337645037,0.283333755393224,0.173265784113867,0.121511102335775,0.0896560004961867
0.285,0.00298632431420685,0.653848792014691,4.99828762346816,0.692221937834433,0.429035060603713,3.51146297369651,0.939192602432041,0.270908178236056,0.168533718523865,0.118771492042535,0.0878714814688665
0.295,0.00167284640197624,0.487682071706738,4.92988322025366,0.913124661330876,0.564448020842367,3.53166611269597,0.810756219681142,0.259648622388935,0.164016865956518,0.116119881665562,0.0861366549619491
0.305,0.000918538237761753,0.356689026822544,4.7664545339168,1.17948359598133,0.729128368668725,3.48712207076958,0.704886416317617,0.249368613396625,0.159698323194629,0.113552202821497,0.0844497989154249
0.315,0.000494379627820885,0.255827741243423,4.51774261137733,1.49209364330692,0.924819943783711,3.38134037447087,0.618659949156879,0.239924958354279,0.155563030682413,0.11106469503967,0.082809272657945
0.325,0.000260823141972325,0.179937572302774,4.19796020456311,1.84890526064142,1.1519326286769,3.22131641701046,0.548974541030375,0.231204635713591,0.151597549884212,0.108653880856658,0.0812135088944707
0.335,0.000134881997444419,0.124114860664291,3.82445363296956,2.24454875885502,1.4092302036954,3.01683940469096,0.49283068333816,0.223115951922819,0.147789901676232,0.106316536566248,0.0796610067680311
0.345,6.83729390323031e-05,0.0839585178306684,3.41615901565889,2.67013547174423,1.69364131963317,2.77955463614435,0.447515581652029,0.215582761504117,0.144129429836226,0.104049660568655,0.0781503264654108
0.355,3.39732415985356e-05,0.0557001173659188,2.99204214088639,3.1134254770286,2.00025187967473,2.52190424470882,0.410699922731521,0.208540776656192,0.140606665300364,0.101850442598618,0.0766800853933943
0.365,1.65467343339215e-05,0.0362417462243774,2.56969685822663,3.55941247472014,2.32252114852905,2.25608064438169,0.38046614852715,0.201935209237448,0.137213181615118,0.0997162369732309,0.0752489556088176
0.375,7.89969382636514e-06,0.0231278383402563,2.16423825599317,3.99132022707287,2.6527352370652,1.99311523344167,0.35528946148813,0.195719189047959,0.133941444764762,0.0976445418529993,0.0738556619463869
0.385,3.69684274554601e-06,0.0144758857446237,1.78757296489513,4.39193930521212,2.98267283791369,1.74219494118319,0.333991229314258,0.189852585012997,0.1307846681167,0.0956329848309322,0.0724989803307812
0.395,1.6957996609713e-06,0.0088869083575551,1.44807036555647,4.74516881934824,3.30441488444506,1.51025783891317,0.315680514563967,0.184301012878979,0.127736684507124,0.0936793137764372,0.0711777358516225
0.405,7.62502127145769e-07,0.00535134754491621,1.15060534153275,5.03757780257153,3.61119035793063,1.30187480819226,0.299694693686414,0.179034934470827,0.124791843988426,0.0917813909326407,0.0698908004619261
0.415,3.36070680754001e-07,0.00316078344525347,0.896903112806772,5.25977627853909,3.89812408771129,1.11938535699497,0.285545691592469,0.174028833293066,0.121944939610501,0.0899371881984908,0.0686370903223781
0.425,1.45192220586177e-07,0.00183130592778452,0.686093666326136,5.40739429332413,4.16274748083203,0.963228216513305,0.272874868212049,0.169260489384018,0.119191157711286,0.0881447819447346,0.0674155630158716
0.435,6.1486437728803e-08,0.00104085470125501,0.51537772482497,5.48151006054168,4.40515490640184,0.832394322682734,0.261417229494242,0.164710381118162,0.1165260451732,0.0864023465851612,0.0662252148581865
0.445,2.55234096854226e-08,0.000580448248749969,0.380715332454848,5.48844094014372,4.62773707050926,0.724930822927596,0.250974274130706,0.16036122564719,0.113945485044867,0.0847081469108118,0.0650650785327154
0.455,1.03853595763413e-08,0.000317815210709959,0.277467292754225,5.43890226287167,4.83449219441127,0.63843671508171,0.2413941655506,0.156197647004146,0.111445673336938,0.0830605298402744,0.0639342211406745
0.465,4.14217065673985e-09,0.000171305045856273,0.200943489538509,5.34663390314486,5.02999453701925,0.570508824213065,0.232557760335594,0.152205942423582,0.10902309286874,0.0814579164499032,0.0628317426741831
0.475,1.6194150102257e-09,9.18467584918023e-05,0.146835601797421,5.22667660654288,5.2181724423081,0.519115888614441,0.224369111622152,0.148373909426501,0.106674483357027,0.0798987950731594,0.0617567748030734
0.485,6.20600580853493e-10,5.09331539631964e-05,0.11153114407184,5.09353491648223,5.40109874150877,0.482894171756783,0.216749263629266,0.144690699330249,0.104396809560728,0.0783817158989817,0.0607084798402871
0.495,2.35460381265353e-10,3.29743020347126e-05,0.0923189427343013,4.95948134711064,5.57801223761262,0.461367416136941,0.209632395803558,0.141146673957259,0.102187230541775,0.076905287099493,0.0596860497402456
0.505,8.4374603586605e-11,3.62445463549076e-06,0.0189148353918591,2.1959435757292,6.69037268423676,1.15483213307629,0.409997340067454,0.250719902256104,0.179389032295225,0.137483695683318,0.109441179181741
0.515,3.04306482588906e-11,3.6992816223457e-07,0.00346208132399382,0.808617244662137,5.90042886403462,2.10241431222972,0.65616684960738,0.372276333309831,0.258780393241202,0.197747058839966,0.15839854299645
0.525,1.07578837750855e-11,3.52573999382638e-08,0.000573142646318902,0.254568104303803,4.05801865028717,3.10945026594486,0.948899312821109,0.50816871309286,0.341217962205313,0.257703848611007,0.206287942858007
0.535,3.72785239864789e-12,3.16414908434664e-09,8.66697302345923e-05,0.0699580581378986,2.26532427415768,3.72850162221944,1.28193120101631,0.658885173142874,0.427477559174959,0.317466723728189,0.25291339368197
0.545,1.26621314568247e-12,2.78432396012683e-10,1.20684531942586e-05,0.0170547782115768,1.05786851787322,3.61498293384838,1.64661178300202,0.821707330749816,0.517828806914519,0.377181196618603,0.298146415412368
0.555,4.21571467649747e-13,2.88563301359457e-11,1.55784148993366e-06,0.00373584916252328,0.423057945254632,2.8655649837273,2.00478805074514,0.990160455604558,0.61166049932574,0.436886009828374,0.341900045339654
0.565,1.37578926901056e-13,5.01012555235935e-12,1.87474721433843e-07,0.000742975621216316,0.147602852856494,1.89064755264686,2.24170055672098,1.15235622850278,0.707000600954947,0.496377324130321,0.384082971748561
0.575,4.4009757610972e-14,1.41231344517742e-12,2.11399135561351e-08,0.00013530675164641,0.0456034929104443,1.05799950338419,2.21823671636566,1.29512639280748,0.80009452347621,0.554992436793872,0.424531258731359
0.585,1.37994704962864e-14,4.65736294057268e-13,2.24650705934148e-09,2.2726739677056e-05,0.0126299176232437,0.510900909541592,1.90111592426262,1.40591478332377,0.885641568103283,0.611474385975828,0.462904404389808
0.595,4.24123455475213e-15,1.55949070241651e-13,2.27710732907858e-10,3.54216478078838e-06,0.00316723771823943,0.216117865782176,1.40429884241172,1.45919198741147,0.956299571432754,0.663845961957154,0.498569088079876
0.605,1.27772861336871e-15,5.1491415834716e-14,2.29083672626476e-11,5.14970454844632e-07,0.000725285508588547,0.0811180052513688,0.898460062921564,1.41454862181425,1.00370638734731,0.709302099336711,0.530427096158479
0.615,3.77312721925059e-16,1.66880560580199e-14,2.59888760735665e-12,7.01543254721235e-08,0.000152755981071647,0.0273117073239931,0.502419730637587,1.24867162874431,1.02152933928489,0.744476436234417,0.556749173934892
0.625,1.09214628982302e-16,5.30554122118353e-15,4.22211481106153e-13,8.99228438670823e-09,2.97725357852936e-05,0.00832560373699067,0.248068471273911,0.98673365097746,1.00433289045107,0.765521253815228,0.57503421936835
0.635,3.09868021245295e-17,1.65453886734738e-15,1.04801010660014e-13,1.0890462261233e-09,5.39845579415181e-06,0.00231616172754164,0.109217005321421,0.693214995491269,0.94407390597819,0.768207983056006,0.581933686152839
0.645,8.61765933239277e-18,5.06111782288322e-16,3.2113492966065e-14,1.25356673002581e-10,9.14899415690785e-07,0.000592083455988091,0.0432654723030825,0.433098148446591,0.834425034154926,0.748960903841939,0.57352916965671
0.655,2.34919217555999e-18,1.51858785813429e-16,1.03448105504136e-14,1.38970320685538e-11,1.4551243379652e-07,0.000139907187793154,0.0155463364730052,0.241662727396414,0.681543247954881,0.705410338966106,0.545977987537387
0.665,6.27717842124718e-19,4.46946111941654e-17,3.32337051414899e-15,1.54203769217228e-12,2.17985893967281e-08,3.07183000279184e-05,0.00510327387829217,0.121151387683533,0.507659068319057,0.635205048248081,0.496385709171006
0.675,1.6440959063549e-19,1.29009575647575e-17,1.05106835609091e-15,1.90306327463706e-13,3.08601135731283e-09,6.29559517105047e-06,0.00153996270437541,0.0548962606454636,0.341477965160974,0.535558127986007,0.423952588599121
0.685,4.22091508273889e-20,3.64376649998885e-18,3.25319316904583e-16,3.12284711847306e-14,4.14167762281141e-10,1.20887433737051e-06,0.000429017015567712,0.0225171397039061,0.203969704550761,0.405868975664105,0.330820973285824
0.695,1.06219174018838e-20,9.75387048411985e-19,9.48159017057995e-17,7.00735432649046e-15,5.25944712703136e-11,2.157403369915e-07,0.000108254649805672,0.00803166852025628,0.100547451959225,0.251230752406445,0.221619312875068
0.705,2.58824458927349e-21,1.27241274528652e-19,1.3311934968866e-17,9.50800041465618e-16,3.80039771875966e-12,1.98919676039963e-08,1.29436648182145e-05,0.00127842279061452,0.0223761490918774,0.0830075449920836,0.102020597921747
0.715,6.57598319920656e-22,9.0094107463021e-20,9.74190062272646e-18,6.96875440165902e-16,1.93575811009098e-12,1.17273986776269e-08,8.7494332456042e-06,0.000980321060836762,0.019288144392915,0.0790786243297641,0.102602835980406
0.725,1.56038350589525e-22,6.36754491456425e-20,7.11369288601054e-18,5.15900471983283e-16,9.78280895825743e-13,6.84643053434174e-09,5.86065864172655e-06,0.00074533327373145,0.0164955908460802,0.0748865541874451,0.102984523187856
0.735,3.62935860708575e-23,4.48979709255758e-20,5.18311804538936e-18,3.83886912184953e-16,4.91355394382878e-13,3.95774723376829e-09,3.88992572206647e-06,0.000561832806964384,0.0139955742538319,0.0704781330045002,0.103138779590347
0.745,8.27478063241056e-24,3.14734147031211e-20,3.76812906297897e-18,2.86253911766469e-16,2.45933923848354e-13,2.26535631014199e-09,2.55828562438601e-06,0.000419879165249628,0.0117797017322867,0.0659053451448337,0.103037385959524
0.755,1.84931707006546e-24,2.22966945203999e-20,2.73328886347738e-18,2.13512730585976e-16,1.23188386942193e-13,1.28384832119403e-09,1.66707056406198e-06,0.000311091800485275,0.00983503330635706,0.0612237123874183,0.102651664412771
0.765,4.05130329610775e-25,1.53837515369479e-20,1.97830065219412e-18,1.59133861748071e-16,6.21490327700672e-14,7.20385643049477e-10,1.07631772957938e-06,0.000228500033952522,0.00814505995914119,0.0564905011376837,0.101953548952726
0.775,8.69975129617974e-26,1.07773761627249e-20,1.42847324110313e-18,1.18442388301134e-16,3.18708885495029e-14,4.00200789782432e-10,6.88482389763381e-07,0.000166381084985288,0.00669067693113875,0.0517628830044568,0.100916794295864
0.785,1.83125082420554e-26,7.83592035594265e-21,1.02930980413914e-18,8.80054762202422e-17,1.68125801482119e-14,2.20111635529594e-10,4.3631006965009e-07,0.000120095893584874,0.00545110874868587,0.0470961460084401,0.0995182531864552
0.795,3.77848726068787e-27,5.11917230084799e-21,7.39827642387271e-19,6.52663247517629e-17,9.24613198329941e-15,1.19854914837942e-10,2.73925137278585e-07,8.59301240919733e-05,0.00440475167751223,0.042542046433597,0.0977391389979836
0.805,7.64218322301424e-28,3.1513140111922e-21,5.30590306370379e-19,4.83055653357758e-17,5.36300543537226e-15,6.46130200712739e-11,1.70367584277497e-07,6.09455973173058e-05,0.00352990916325217,0.0381473781501988,0.0955661834576507
0.815,1.51511817406224e-28,2.43346649540008e-21,3.79776870057035e-19,3.56787131349176e-17,3.2997508219312e-15,3.44867090821404e-11,1.04965031263847e-07,4.28455155754308e-05,0.00280540554698528,0.0339528185207924,0.0929925998713878
0.825,2.9444580765833e-29,2.16454598526835e-21,2.70921913837464e-19,2.62970351978049e-17,2.14853986708773e-15,1.82258280989929e-11,6.40603192899225e-08,2.98552717459588e-05,0.00221107228598174,0.0299920894233834,0.0900187706543449
0.835,5.6091141558789e-30,1.66644559196489e-21,1.93060876552365e-19,1.93409432873021e-17,1.46690003021902e-15,9.53882819033876e-12,3.87261726068975e-08,2.06193866757182e-05,0.00172810859649327,0.0262914502703012,0.0866525939002144
0.845,1.04740212837721e-30,1.01783750665121e-21,1.37259817406795e-19,1.41944387102939e-17,1.03744332515159e-15,4.94532636827855e-12,2.31886457332346e-08,1.41141881583476e-05,0.00133932457625838,0.0228695188808864,0.0829094460282997
0.855,1.91718106807465e-31,4.99932657343193e-22,9.70501528983226e-20,1.03945336447016e-17,7.51300621948764e-16,2.54091126585857e-12,1.37526365544741e-08,9.57519939016455e-06,0.00102927933983883,0.0197373971816029,0.0788117444706033
0.865,3.4398820999991e-32,2.04047429773086e-22,6.87509465195181e-20,7.59523055405208e-18,5.52060432767991e-16,1.29483045077399e-12,8.07831816215761e-09,6.4378037033522e-06,0.000784329537873477,0.0168990631333021,0.0743881236772019
0.875,6.0499944008666e-33,7.14805147095388e-23,4.8695198779245e-20,5.53730566995162e-18,4.08972293208447e-16,6.5525227260037e-13,4.69964740413095e-09,4.28954900703026e-06,0.000592604975231153,0.0143519788044698,0.0696722669522426
0.885,1.04303197690929e-33,2.21224626748261e-23,3.40123603775412e-20,4.02745858707901e-18,3.04157919257912e-16,3.2994869808869e-13,2.70772325961055e-09,2.83240323094255e-06,0.000443928116101675,0.0120878574900888,0.0647014632987157
0.895,1.76267302293497e-34,6.20483868270905e-24,2.37675755767634e-20,2.92252843202352e-18,2.26476948057558e-16,1.65841144869252e-13,1.54498352529809e-09,1.85332823594149e-06,0.000329693334116949,0.010093530194688,0.0595149802825472
0.905,2.91996488832779e-35,1.61246905377615e-24,1.69880635533823e-20,2.11526837190935e-18,1.68532721366884e-16,8.3603605154493e-14,8.72992446991066e-10,1.2016669426596e-06,0.000242720113540599,0.00835185329550511,0.0541523590849596
0.915,4.74149713482737e-36,3.95518591479255e-25,1.2032587215132e-20,1.52656665474204e-18,1.25162183550913e-16,4.2564948401372e-14,4.88484267270761e-10,7.72006420870724e-07,0.000177092301699934,0.00684260416166514,0.0486517451356514
0.925,7.54719560186637e-37,9.29149938654886e-26,8.06785277470968e-21,1.09808254862416e-18,9.26322561272113e-17,2.20885545067299e-14,2.70661755562617e-10,4.91364883923201e-07,0.00012799319016364,0.00554331914835314,0.0430483664209696
0.935,1.17757406059492e-37,2.11259378516473e-26,5.27536466043933e-21,7.85581978970894e-19,6.81787721528739e-17,1.18068896790838e-14,1.48492117099315e-10,3.0973589991662e-07,9.1543856850668e-05,0.00443003786083921,0.0373732618554054
0.945,1.80104112995211e-38,4.68103076798405e-27,3.71755911815069e-21,5.57061777337816e-19,4.97252236020107e-17,6.55859672075984e-15,8.06427853209137e-11,1.93197213117855e-07,6.46499796023906e-05,0.00347792805447378,0.0316523447724872
0.955,2.70017600614881e-39,1.01488224062732e-27,2.90158023248058e-21,3.89698763343286e-19,3.56937818515106e-17,3.79344514773981e-15,4.33101132169939e-11,1.18947473318956e-07,4.48603327047665e-05,0.00266177624569201,0.0259058629905758
0.965,3.96820252841596e-40,2.15755600606995e-28,2.26816917755114e-21,2.65618057015677e-19,2.48686054910045e-17,2.25708304908816e-15,2.29165935840257e-11,7.17684952852417e-08,3.02384576005529e-05,0.00195633942319325,0.0201482888448779
0.975,5.71648634992164e-41,4.50101494513267e-29,1.59301898711909e-21,1.7097628331344e-19,1.62977148086108e-17,1.33155465637868e-15,1.17728057327654e-11,4.15225031879005e-08,1.92475783800647e-05,0.0013365626834838,0.0143886421444878
0.985,8.07232006895557e-42,9.15519611358472e-30,9.13676677712916e-22,9.54898370740097e-20,9.21589257646195e-18,7.07625505159512e-16,5.5183894662779e-12,2.13838633141802e-08,1.06477057919133e-05,0.000777675836360527,0.00863121843232232
0.995,1.09443813831398e-42,1.48993260122076e-30,2.9284896829104e-22,3.07078486113743e-20,2.98051955854857e-18,2.22462386484742e-16,1.60864409304728e-12,6.574683494223e-09,3.40301725764419e-06,0.000255188832992396,0.002876666378574

